Fermi surface topology and low-lying quasiparticle structure of magnetically ordered Fe1+xTe

We report the first photoemission study of Fe1+xTe - the host compound of the newly discovered iron-chalcogenide superconductors. Our results reveal a pair of nearly electron- hole compensated Fermi pockets, strong Fermi velocity renormalization and an absence of a spin-density-wave gap. A shadow hole pocket is observed at the "X"-point of the Brillouin zone which is consistent with a long-range ordered magneto-structural groundstate. No signature of Fermi surface nesting instability associated with Q= pi(1/2, 1/2) is observed. Our results collectively reveal that the Fe1+xTe series is dramatically different from the undoped phases of the high Tc pnictides and likely harbor unusual mechanism for superconductivity and quantum magnetic order.

==> 00README.XXX.txt <==
B_FeTe_2009_Jan9_Condmat.dvi keepcomments
